Asynchronous Complex Analytics in a Distributed Dataflow Architecture

Scalable distributed dataflow systems have recently experienced widespread adoption, with commodity dataflow engines such as Hadoop and Spark, and even commodity SQL engines routinely supporting increasingly sophisticated analytics tasks (e.g., support vector machines, logistic regression, collaborative filtering). However, these systems' synchronous (often Bulk Synchronous Parallel) dataflow execution model is at odds with an increasingly important trend in the machine learning community: the use of asynchrony via shared, mutable state (i.e., data races) in convex programming tasks, which has---in a single-node context---delivered noteworthy empirical performance gains and inspired new research into asynchronous algorithms. In this work, we attempt to bridge this gap by evaluating the use of lightweight, asynchronous state transfer within a commodity dataflow engine. Specifically, we investigate the use of asynchronous sideways information passing (ASIP) that presents single-stage parallel iterators with a Volcano-like intra-operator iterator that can be used for asynchronous information passing. We port two synchronous convex programming algorithms, stochastic gradient descent and the alternating direction method of multipliers (ADMM), to use ASIPs. We evaluate an implementation of ASIPs within on Apache Spark that exhibits considerable speedups as well as a rich set of performance trade-offs in the use of these asynchronous algorithms.

==> figs/datasets.txt <==
val p = new edu.berkeley.emerson.Emerson.Params()
p.numPartitions = 128
p.inputTokenHashKernelDimension = 1000

val d = edu.berkeley.emerson.DataLoaders.loadBismark(sc, "/user/root/bismarck_data/forest*", p)

d.map( x => x.length ).reduce(_+_)

d.map( x => x(0)._2.size ).collect

54 dimensions
581012 examples
350.2 megabytes
507.5MB raw


val p = new edu.berkeley.emerson.Emerson.Params()
p.numPartitions = 128
p.inputTokenHashKernelDimension = 1000

val d = edu.berkeley.emerson.DataLoaders.loadDBLP(sc, "/user/root/dblp/binarized-year-to-title.txt", p)

d.map( x => x.length ).reduce(_+_)

d.map( x => x(0)._2.size ).collect

1000 dimensions
2704455 examples
20.7 GB
1.5GB raw


val p = new edu.berkeley.emerson.Emerson.Params()
p.numPartitions = 128
p.inputTokenHashKernelDimension = 1000

val d = edu.berkeley.emerson.DataLoaders.loadFlights(sc, "/user/root/flights/2008.csv", p)

d.map( x => x.length ).reduce(_+_)

d.map( x => x(0)._2.size ).collect

8171 dimensions
7009728 examples
2.4 GB sparse
689MB raw



val p = new edu.berkeley.emerson.Emerson.Params()
p.numPartitions = 128
p.inputTokenHashKernelDimension = 1000

val d = edu.berkeley.emerson.DataLoaders.loadWikipedia(sc, "/user/root/wiki/en-wiki-8-7-2014-tokenized.txt", p)

d.map( x => x.length ).reduce(_+_)

d.map( x => x(0)._2.size ).collect

1000 dimensions
6745869 examples
51.5 GB RDD
49.0 GB raw



